Effective Hamiltonian of the k=+1 FRW model from the K-Quantization method in LQC

In the effective theory of loop quantum cosmology LQC, the influence of the holonomy correction (with $\overline{\mu}$-scheme) on the homogeneous and the inhomogeneous cosmological models have been extensively studied in the case of flat space. In this paper,using the K-Quantization method and the $\overline{\mu}$-scheme,in the same framework of LQC,we construct the Hamiltonian constraint operator of the closed FRW model (k=+1), we show that the effective semi-classical limit gives the same holonomy correction expression that was already used in the case of a flat space. We also derive the modified Friedman equation. The numerical investigation is performed to plot the effective evolution of the massless scalar field in term of the volume,which indicate a minimum volume at the bounce and also a suitable infrared behavior.The condition that we apply to constrain the value of $\overline{\mu}$ in the semi-classical limit is consistent with the numerical results.

==> bibliography.bbl.txt <==
 \begin{thebibliography}{10}

\bibitem{aghanim2020planck}
Nabila Aghanim, Yashar Akrami, Mark Ashdown, J~Aumont, C~Baccigalupi,
  M~Ballardini, AJ~Banday, RB~Barreiro, N~Bartolo, S~Basak, et~al.
\newblock Planck 2018 results-vi. cosmological parameters.
\newblock {\em Astronomy \& Astrophysics}, 641:A6, 2020.

\bibitem{di2020planck}
Eleonora Di~Valentino, Alessandro Melchiorri, and Joseph Silk.
\newblock Planck evidence for a closed universe and a possible crisis for
  cosmology.
\newblock {\em Nature Astronomy}, 4(2):196--203, 2020.

\bibitem{rovelli2015covariant}
Carlo Rovelli and Francesca Vidotto.
\newblock {\em Covariant loop quantum gravity: an elementary introduction to
  quantum gravity and spinfoam theory}.
\newblock Cambridge University Press, 2015.

\bibitem{ashtekar2004background}
Abhay Ashtekar and Jerzy Lewandowski.
\newblock Background independent quantum gravity: a status report.
\newblock {\em Classical and Quantum Gravity}, 21(15):R53, 2004.

\bibitem{thiemann2008modern}
Thomas Thiemann.
\newblock {\em Modern canonical quantum general relativity}.
\newblock Cambridge University Press, 2008.

\bibitem{bojowald2008loop}
Martin Bojowald.
\newblock Loop quantum cosmology.
\newblock {\em Living Reviews in Relativity}, 11(1):1--131, 2008.

\bibitem{bojowald2003homogeneous}
Martin Bojowald.
\newblock Homogeneous loop quantum cosmology.
\newblock {\em Classical and Quantum Gravity}, 20(13):2595, 2003.

\bibitem{bojowald2003loop}
Martin Bojowald and Kevin Vandersloot.
\newblock Loop quantum cosmology, boundary proposals, and inflation.
\newblock {\em Physical Review D}, 67(12):124023, 2003.

\bibitem{ashtekar2006quantum}
Abhay Ashtekar, Tomasz Pawlowski, and Parampreet Singh.
\newblock Quantum nature of the big bang: an analytical and numerical
  investigation.
\newblock {\em Physical Review D}, 73(12):124038, 2006.

\bibitem{bojowald2008anomaly}
Martin Bojowald, Golam~Mortuza Hossain, Mikhail Kagan, and S~Shankaranarayanan.
\newblock Anomaly freedom in perturbative loop quantum gravity.
\newblock {\em Physical Review D}, 78(6):063547, 2008.

\bibitem{cailleteau2012anomaly}
Thomas Cailleteau, Jakub Mielczarek, Aurelien Barrau, and Julien Grain.
\newblock Anomaly-free scalar perturbations with holonomy corrections in loop
  quantum cosmology.
\newblock {\em Classical and Quantum Gravity}, 29(9):095010, 2012.

\bibitem{bojowald2006hamiltonian}
Martin Bojowald, Mikhail Kagan, Parampreet Singh, Hector~H Hernandez, and
  Aureliano Skirzewski.
\newblock Hamiltonian cosmological perturbation theory with loop quantum
  gravity corrections.
\newblock {\em Physical Review D}, 74(12):123512, 2006.

\bibitem{grain2010fully}
J~Grain, T~Cailleteau, A~Barrau, and A~Gorecki.
\newblock Fully loop-quantum-cosmology-corrected propagation of gravitational
  waves during slow-roll inflation.
\newblock {\em Physical Review D}, 81(2):024040, 2010.

\bibitem{date2004effective}
Ghanashyam Date and Golam~Mortuza Hossain.
\newblock Effective hamiltonian for isotropic loop quantum cosmology.
\newblock {\em Classical and Quantum Gravity}, 21(21):4941, 2004.

\bibitem{grain2010observing}
Julien Grain, Aur{\'e}lien Barrau, Thomas Cailleteau, and Jakub Mielczarek.
\newblock Observing the big bounce with tensor modes in the cosmic microwave
  background: phenomenology and fundamental loop quantum cosmology parameters.
\newblock {\em Physical Review D}, 82(12):123520, 2010.

\bibitem{ashtekar2007loop}
Abhay Ashtekar, Tomasz Pawlowski, Parampreet Singh, and Kevin Vandersloot.
\newblock Loop quantum cosmology of k= 1 frw models.
\newblock {\em Physical Review D}, 75(2):024035, 2007.

\bibitem{vandersloot2007loop}
Kevin Vandersloot.
\newblock Loop quantum cosmology and the k=- 1 robertson-walker model.
\newblock {\em Physical Review D}, 75(2):023523, 2007.

\bibitem{ellis1969class}
George~FR Ellis and Malcolm~AH MacCallum.
\newblock A class of homogeneous cosmological models.
\newblock {\em Communications in Mathematical Physics}, 12(2):108--141, 1969.

\bibitem{ashtekar2003mathematical}
Abhay Ashtekar, Martin Bojowald, and Jerzy Lewandowski.
\newblock Mathematical structure of loop quantum cosmology.
\newblock {\em Advances in Theoretical and Mathematical Physics},
  7(2):233--268, 2003.

\bibitem{thiemann1998length}
Thomas Thiemann.
\newblock A length operator for canonical quantum gravity.
\newblock {\em Journal of Mathematical Physics}, 39(6):3372--3392, 1998.

\bibitem{willis2004low}
Joshua~Lee Willis.
\newblock {\em On the low-energy ramifications and a mathematical extension of
  loop quantum gravity}.
\newblock The Pennsylvania State University, 2004.

\bibitem{banerjee2005discreteness}
Kinjal Banerjee and Ghanashyam Date.
\newblock Discreteness corrections to the effective hamiltonian of isotropic
  loop quantum cosmology.
\newblock {\em Classical and Quantum Gravity}, 22(11):2017, 2005.

\bibitem{noui2005physical}
Karim Noui, Alejandro Perez, and Kevin Vandersloot.
\newblock On the physical hilbert space of loop quantum cosmology.
\newblock {\em Physical Review D}, 71(4):044025, 2005.

\bibitem{vandersloot2005hamiltonian}
Kevin Vandersloot.
\newblock Hamiltonian constraint of loop quantum cosmology.
\newblock {\em Physical Review D}, 71(10):103506, 2005.

\bibitem{thiemann1998quantum}
Thomas Thiemann.
\newblock Quantum spin dynamics (qsd).
\newblock {\em Classical and Quantum Gravity}, 15(4):839, 1998.

\end{thebibliography}
 
     
 
